Multi-modality fusion using canonical correlation analysis methods: Application in breast cancer survival prediction from histology and genomics

The availability of multi-modality datasets provides a unique opportunity to characterize the same object of interest using multiple viewpoints more comprehensively. In this work, we investigate the use of canonical correlation analysis (CCA) and penalized variants of CCA (pCCA) for the fusion of two modalities. We study a simple graphical model for the generation of two-modality data. We analytically show that, with known model parameters, posterior mean estimators that jointly use both modalities outperform arbitrary linear mixing of single modality posterior estimators in latent variable prediction. Penalized extensions of CCA (pCCA) that incorporate domain knowledge can discover correlations with high-dimensional, low-sample data, whereas traditional CCA is inapplicable. To facilitate the generation of multi-dimensional embeddings with pCCA, we propose two matrix deflation schemes that enforce desirable properties exhibited by CCA. We propose a two-stage prediction pipeline using pCCA embeddings generated with deflation for latent variable prediction by combining all the above. On simulated data, our proposed model drastically reduces the mean-squared error in latent variable prediction. When applied to publicly available histopathology data and RNA-sequencing data from The Cancer Genome Atlas (TCGA) breast cancer patients, our model can outperform principal components analysis (PCA) embeddings of the same dimension in survival prediction.

==> outline.txt <==
- section: introduction

Introduction to multi modality datasets in medical contexts
- existing multi modality fusion mechanisms - linear, sparse, deep etc
- focus on recent advances in CCA  Including sparse, gn-Scca, group-cca and collaborative learning with CCA

- section: preliminaries

- set up of the overall problem we're trying to solve, dataset description, labels etc
- a recap of CCA, sparse CCA, deflation schemes for sparse PCA

- section: structured variants of CCA, including graph based CCA v2 (Improvements over gn-Scca)

-  with improved optimization techniques (are there any guarantees on why our method is better? We can talk about sigma-max/sigma-min and other such stability factors

- section: CCA based fusion for embedding generation

- why embeddings from CCA can be useful for the prediction of latent labels: the example from "probabilistic interpretation of CCA" and the relation to the latent vector z
- settings which can be expanded from the same setting, for more general settings. For example, Where the latent label is a function of z, though not directly z. 

- why the regular CCA method of deflation (finding multiple iterates) cannot be directly extended to Sparse variants of CCA. Use ideas from PCA-> Sparse PCA to demonstrate the intuition. This will bring out the need for improved deflation schemes

- proposal of projected and orthogonalized projected deflation schemes 

- comparison of properties of projected and orthogonalized projected deflation schemes

- To think about: is there an overall objective which breaks down to finding CCA covariates in an iterative manner, as suggested by Yoram Bresler?

- results
- simulated data experiments with binary classification task: here include different simulation settings, some with sparse only, others with graph structures and show that for certain situations, certain methods are better attuned to solve the problem

- TCGA-BRCA data experiments and survival prediction task, using Cox PH with HD, PD and OPD deflation schemes

- section: conclusions

- a short summary of what we presented and what we observed
